A Bayesian panel VAR model to analyze the impact of climate change on high-income economies

In this paper, we assess the impact of climate shocks on futures markets for agricultural commodities and a set of macroeconomic quantities for multiple high-income economies. To capture relations among countries, markets, and climate shocks, this paper proposes parsimonious methods to estimate high-dimensional panel VARs. We assume that coefficients associated with domestic lagged endogenous variables arise from a Gaussian mixture model while further parsimony is achieved using suitable global-local shrinkage priors on several regions of the parameter space. Our results point towards pronounced global reactions of key macroeconomic quantities to climate shocks. Moreover, the empirical findings highlight substantial linkages between regionally located climate shifts and global commodity markets.

==> Results/loadings.csv <==
"","Country","Variable","Factor1","Factor2","Factor3","Factor4","Factor5","Factor6","Factor7","Factor8"
"1","CME","crudeoil",0.257426761467675,0.720016992026526,0.283887905819247,1.92068477020436,-0.180610770342688,0.121772062512051,-0.0318537507989635,-0.00010239038371393
"2","CME","gasoil",0.244859207445925,0.700356163234101,-0.911942151984878,1.76853784766702,-0.070324358336614,0.129220754870346,-0.257741033689556,0.0301460265063933
"3","CME","corn",0.103489679067378,0.0198317306619965,-0.0142876936668829,0.124254131363476,3.3435046662236,0.0912189602079337,-0.158184547221901,0.0342037651246566
"4","CME","rice",0.0055125372294875,0.439754728085788,-0.351325091087439,-0.0964496820322401,0.729921871577913,-0.130655930771521,-0.385977646184991,0.0346539575551599
"5","CME","soya",0.140259962707859,-0.15023260274914,-0.497014942598231,0.172809224523694,4.38185225331206,-0.034956773486889,0.0228318156718215,0
"6","CME","soyoil",0.0999687601498604,0.290457214658356,0.693722957940874,0.188177464596444,4.0562510515001,-0.0311865684448149,-0.519912690460062,0
"7","CME","whea",0.106731424971656,0.0323959296446606,-0.327494819424276,0.155282700406674,3.30491400610265,0.0425776419934704,0.201150528615423,0
"8","CME","cotton",0.114968869176624,0.0561420671921815,0.794057042202443,0.282043189997247,1.83292571873855,-0.0396375133021981,-0.137730921031269,0
"9","CME","ethanol",-0.109595880488215,0.03814596159306,-0.132873735448064,0.752319298283494,0.913990931721089,0.0124901822228896,-0.16037182866068,0.00534459388123204
"10","CME","hogs",0.132111075459153,0.762000340871306,-0.0465646010491996,-0.109235653495641,0.354660354269524,0.0181870963851819,0.333986452684749,-0.0152473122762716
"11","CME","fcattle",0.0452326142556168,0.00279272408100979,0.401264879809458,0.0954591563771683,0.0609292769644666,-0.0460180569089448,0.50054374862924,0.0313153369508464
"12","CME","lcattle",0.0293630460310441,-0.132113893493329,0.347172519936006,0.0585487115012245,0.618473600208011,0.226761318265094,0.220011079039025,0.0175390252507401
"13","AUT","CPI",0.593256804967903,0.0338303237275752,-0.165496929883971,1.86442310067088,-0.0721532247453466,-0.0186441403623773,0.0360691097483548,0.0282959609668889
"14","AUT","CPF",0.00105195674328237,0.00915714534908132,0.0507505556299182,-0.0185686108257407,-0.00235358001180184,0.60611671276341,1.86152805171067,0
"15","AUT","ir",2.49087550740842,0.203329606928152,-0.402955720878457,-0.0295942847609321,0.171152138464063,0.132379689420628,0.336711824760865,0.0329585247448363
"16","AUT","prod",-0.0277891470544209,0.044089058635545,0.99565615319242,0.00300380256502679,-0.0829544766479484,0.232718325696784,-0.418866628877735,0.00287627805483998
"17","AUT","XR2",0.000902047075657396,1.29195459189948,-0.0550528598202463,-0.00417900332505221,0,0,0,0
"18","BEL","CPI",0.425810415678294,-0.0798044638701631,-0.0984693433469622,2.55950711569336,0.0647080714468443,0,0.084450380858411,0.0331171987207799
"19","BEL","CPF",0.00062972727490861,0.0385092225110839,0.0922921862054727,-0.0111586054326569,0.0472561981218011,0.0597236686771061,1.36852121705963,0
"20","BEL","ir",2.46117854775697,-0.120716421346071,-1.09209017418881,-0.0425168638130892,0.558829295873535,-0.00224048951884193,0.0308792932004754,0.0399306024040193
"21","BEL","prod",-0.00441385560875104,-0.00503497482374591,2.70908323487749,0.0108407790375916,-0.0576230430720348,0.173354616996133,0.28014636066401,-0.0224599019755854
"22","BEL","XR2",-0.00356681092996276,1.87281073650428,-0.0266623281617579,0.00357884525843767,0,0,0,0
"23","CAN","CPI",0.935793238535062,0.0571779113561313,0.00497242607288538,3.48118245683923,-0.10294977425591,0,-0.0475702673694612,0
"24","CAN","CPF",-0.0124318532820648,-0.125631572682617,-0.0641897646050261,-0.0572474175022618,-0.0116045008010647,0.981016292733051,0.304819041314731,0.0368031805767195
"25","CAN","ir",2.19725842614307,-0.307093212697183,0.725556167487009,0.434918694879405,-1.18846801635613,0,0,0
"26","CAN","prod",-0.00181115057542767,-0.139029888011732,0.741892503144232,-0.0105601966200333,0.0415600146950585,-0.00220720720953054,-0.301897305930975,0.0596436567894572
"27","CAN","XR2",0.0224490938192582,0.190252228207156,0.59493193058999,0.164347590035658,0.415878565842569,0.229466743148722,0.549175311160751,-0.0121695205816892
"28","DEU","CPI",0.505270780291933,0,-0.272502885645672,2.83590640063629,-0.170436469075789,0,0,0
"29","DEU","CPF",0.00919529708825346,0.015056469069223,0.170073587362568,-0.0210706026967554,-0.00971452302647762,-0.175161613528079,1.93066584145034,0
"30","DEU","ir",2.5450052494858,0,0.437343863212941,0,0,0,0,0
"31","DEU","prod",0.00530237024643179,0.043692848172565,1.41665211307046,0.00578747989034802,0.0390841923676976,-0.101460025142487,-0.442075523194246,0.00988170609083758
"32","DEU","XR2",-0.00388072073452741,2.22907418716253,-0.162897137913621,0.00400479361885066,0.00238883681384451,0,0,0
"33","ESP","CPI",0.899719130930372,-0.0880609820765242,0.263710076337068,3.11748913404398,0.129693945232152,0.0785561032788852,0.041706967486439,0
"34","ESP","CPF",-0.00689954053204304,0.186018199094951,-0.00371677909841318,-0.0256362137157745,-0.0421287693239603,-0.0571003448034661,0.622888375616004,0.0037752703221473
"35","ESP","ir",2.43915664254936,-0.0940191603042963,-0.391444987840021,0.0231079357204613,0.242712133305046,-0.026813079404012,-0.363053706757391,0
"36","ESP","prod",0.0150907397764769,0.0113563895119958,2.23348687189237,0.0384577441364025,0.00609496250758643,0.188095532625335,-0.0996858970709736,0
"37","ESP","XR2",0.00047311350096058,1.41921493970808,0.0329682991583886,0.0169441257045002,0.00786333699163934,0.453783829410221,-0.0566680624921677,0.00846738621310222
"38","FRA","CPI",0.33375584125678,0,-0.00520153900510818,2.24740923337152,-0.0267224749575062,-0.0503768728464315,0.083349369543197,0
"39","FRA","CPF",0.00630493695745677,-0.000279525429658112,0.125158579105713,-0.0192039796841124,-0.00281525873178952,0.0708160767892745,1.27578642487839,0
"40","FRA","ir",2.55541031316494,0.114952030731753,-0.0412525904824817,0,-0.0430322761546761,0,0.104733444911889,0
"41","FRA","prod",0.000384892973745292,0.198200891518763,2.09099581268327,-0.0176076919190261,-0.126307284506627,-0.235012602063312,0,0
"42","FRA","XR2",-0.00432863925526523,1.74813384253481,0,0,0,0,0,0
"43","GBR","CPI",0.510896320882476,-0.126677262805696,0.538762950615263,1.25154195995174,-0.230647736747527,0.0106818088980289,0.0745161856249187,-0.0118661722139911
"44","GBR","CPF",0.00413605721907724,0.0229476535759594,-0.0997756021334651,-0.00700188254727918,0.0176878053883153,-0.498199227065919,0.550591825386671,0.0111095661919339
"45","GBR","ir",2.26431246904372,-0.651884654302332,0.272857800391819,0.389902666306689,0.405646707769289,-0.0290493440482437,-0.0204554946377384,0
"46","GBR","prod",-0.00226572262875246,-0.0294903679874563,1.03285575181737,-0.000643522010892746,-0.0443505773600607,-0.176221307319859,-0.000546077143003684,0.00198154579202782
"47","GBR","XR2",0.0275644825266703,-1.08921152390904,-0.0557306247560821,0.0477039908398013,-0.000748677758314711,-0.729723051822188,-0.202516373912197,0.0176867785384225
"48","GRC","CPI",-0.0342181999146318,-0.0660522744924649,-0.0757866011720864,2.34778874047758,-0.118665526599895,0.0498126100644438,0.0145895020982997,-0.0114521270243493
"49","GRC","CPF",-0.0058362099844657,0.00410708940878792,0.00966431007573602,-0.0546243549570597,-0.0752592759902802,0.0447183180770992,1.4165473096148,0.0148807517882495
"50","GRC","ir",2.40018481942422,-0.0908971465541713,-0.334350505201394,0.028850029138552,-0.11892807262455,0.0883112711759924,0.190970555508089,0.0182948200812105
"51","GRC","prod",-0.0288049352262485,-0.0373085755494495,0.568379004516131,-0.0505572546518269,0.12478331057733,-0.241124210354939,-0.301761169778656,-0.0216080350071911
"52","GRC","XR2",-0.00847407075308658,1.41783389561116,0,0.00217476474341749,0,0,0,0
"53","HUN","CPI",0.530177127270465,-0.0232430591074286,0.137814595925357,1.87600150980682,0.147231402054035,0.0257338247711105,-0.0153939247779558,0.034415707850597
"54","HUN","CPF",0.00125158467103501,0.00754817943262918,0.251078046958092,-0.00248759936439899,0.0290320004655706,2.21392419011474,2.19350064539326,-0.0178787614499074
"55","HUN","ir",1.52355001923545,-0.0158352427266045,-0.319012367683398,-0.417944519832642,-0.621909660125229,-0.0519078309079264,-0.0663789377561692,0.0288348847351363
"56","HUN","prod",-0.0312343895546877,-0.121733590029284,1.2192314744571,0.0113728783253006,-0.0590617706906987,0.524736810325282,-0.239817931625898,0.0213266946831941
"57","HUN","XR2",-0.00566957117094477,1.19142250544962,1.13541927478663,0.0444288689530666,0.465765528685436,0.288328786376629,0.587140204734247,0
"58","ISR","CPI",0.692060843940388,0.0269739103417446,0.0103756869599857,0.676745854441425,-0.00216830845210732,0.0221116401647755,-0.0302733374169196,-0.00311886846764143
"59","ISR","CPF",-0.00495384800087489,-0.030536926573976,-0.0116034265288537,0.00968872368941241,0.0232620209186622,0.0248645919651417,0.695180709870614,0.0248125716073816
"60","ISR","ir",1.57889308797204,-0.0172136814228666,0.125362165603783,0.391295570228917,-0.909273110995123,0.00669745867489789,-0.0696063381169151,0.0304246114660925
"61","ISR","prod",-0.0243296231881579,-0.108280173363538,0.23306016862579,0.059625611685363,-0.121636436642181,0.524881588950863,-0.0808421525931968,0.030037350606205
"62","ISR","XR2",0.0529551744106286,-0.55215221651692,0.176085202089765,-0.019547511735649,-0.117669835560132,-0.304268153869342,-0.0328269659040677,0.0535235182273785
"63","ITA","CPI",0.569528297166332,0.0401091968539411,-0.0848178713739731,1.25825907178416,0.439452907062644,-0.0366874880889862,0.063772192430258,0
"64","ITA","CPF",-0.000746245038251516,0.015493124069572,0.0598233402777257,-0.0121298519639094,-0.00894755948424597,0.21029882955461,0.481625612263316,0.0281482903926847
"65","ITA","ir",2.41047485287406,0.0735833611964972,-0.666666228893417,0.00855235553557468,-0.215518926617639,0.0331757272370968,-0.0842801980525323,0
"66","ITA","prod",0.0198633888935747,-0.019537487992287,1.9209068361216,-0.00720604132491919,-0.0680386115627413,0.135024588830768,-0.102345383999143,0
"67","ITA","XR2",-0.00386594377914869,1.85676484263307,-0.0185824762612656,-0.0015654726271364,0,0,0,0
"68","JPN","CPI",-0.144320995964938,0.184949208389016,0.37164301263838,0.775651151427557,0.386892094491453,0.0304410814257659,-0.0912720049441188,0.0278861729699891
"69","JPN","CPF",-0.00474557709054086,0.16942816843159,0.189956421227673,-0.00330715707140936,-0.0734727146476599,0.900994541846358,0.905063338186474,-0.00748161435970796
"70","JPN","ir",0.510409445490238,-0.347888007835042,0.576954584286855,0.197473638961301,-0.472434830175869,-0.0031068325745208,-0.177621959133892,0.0166584417718195
"71","JPN","prod",0.0177521305587478,-0.0840111345485984,1.38053722971707,0.0313785937462255,0.0891475657833327,-0.223248683458372,-0.027637543789038,0.0326672203221814
"72","JPN","XR2",-0.115100198181966,-0.0362114637800889,-0.408273309632794,-0.0905392386036701,-0.13752619809782,0.317474719573454,-0.180249600062362,0.0105086447726747
"73","NLD","CPI",0.32541065004337,-0.0315636479939897,-0.0651049928958503,1.79560319312466,-0.826970841034759,-0.0125376107229251,0.170341089673566,0.00183349727051968
"74","NLD","CPF",0.00841352089440614,0.106197445883671,-0.162936840755081,-0.00958386415747292,-0.00725809805198175,-1.37578289399158,0.865124890974353,0.00573030410808126
"75","NLD","ir",2.55092093763816,0,0,0,0,0,0,0
"76","NLD","prod",0.0339396227876638,-0.288339190647322,1.56599713308912,0.0367126916972458,-0.107480453240352,-0.124312680439788,0.158282675101112,-0.00516218378756747
"77","NLD","XR2",-0.00336929850260491,1.91283735452026,0.00398848444254898,0.00051909654210565,-0.00544525717175588,0,0,0
"78","PRT","CPI",0.530673847210589,0.0204383446983461,0.263184408748317,1.56614015845579,0.534393822844626,0.0149834437961857,0.0511291754653869,0.016378087580966
"79","PRT","CPF",-0.00113751345413736,0.0376607117547573,0.0476929506830073,-0.0228610029448245,0.0171537187017035,0.0758220402429973,0.830470471684297,0.0328894015315793
"80","PRT","ir",2.4684245867812,0.0937777898996282,-0.673714902882556,0.0388735717282503,0.0948295489203724,-0.055940925163898,-0.440668104850024,0
"81","PRT","prod",-0.0359955797205154,0.0516138362278352,1.88163162388573,0.0351803408645372,-0.106320111129536,-0.0628580366676499,0.437538421972628,0.0213247869630245
"82","PRT","XR2",-0.0036217563893983,1.21045180509941,0.0396464395424663,-0.00786416892463347,0.0131152117355018,0,-0.00581973207639363,0
"83","SWE","CPI",0.94593361908626,-0.0396623732364465,0.291522392484529,1.74996376562868,0.0519437430496785,0.00842493746219233,0.112959759900021,-0.0179903105993789
"84","SWE","CPF",-0.00423313968439712,0.0571647077647694,-0.0866207038733209,-0.0147721665416109,-0.0209572531093093,-0.350090167014655,1.29113937588194,0.061045324605665
"85","SWE","ir",2.55024452762385,-0.0109355741780703,0.0481297354737149,0.151007184788182,0.847575701092538,-0.0168373952891621,0.0722392789475194,0
"86","SWE","prod",0.00523265312603315,-0.0744028489769786,1.52105052814906,0.0165251620228393,-0.0310558949133365,-0.0644572803106848,-0.385568619480139,-0.00219068864135659
"87","SWE","XR2",0.0247107115127849,0.729636669964941,0.470380034911417,0.0426749332950881,0.368767642235881,-0.457696917863111,0.418107709343761,0.00599162614819415
"88","USA","CPI",0.520197182715903,0.17415006985691,0.199950201313175,3.61458255300504,0.204877482859628,0,-0.00224144469711954,0
"89","USA","CPF",-0.00971947747158165,-0.0182210777652088,-0.0403244716255457,-0.0469656775425828,-0.00208753737416141,0.991187300813269,0.674453224123427,0.0838874877076679
"90","USA","ir",2.69721476626016,-0.428707467091786,0.382300665778392,0.492788892467666,-1.13543445102647,0,0,0
"91","USA","prod",-0.000581289249744898,-0.019609028630293,0.208383489952353,0.014564504034697,0.00648842683298811,-0.468371982467925,-0.237781418296797,-0.0167142158187809
"92","USA","XR2",0.00875687011246289,-1.36092722551079,-0.441887758978888,-0.0439948937983094,-0.393808963705029,-0.0216994117326638,-0.198836676020739,-0.0154636056719491
"93","ZAF","CPI",-0.129951345198313,0.0586317288229687,-0.0876130378957614,0.834002374143288,-0.0260153092822878,-0.0136042153875237,0.00245623814816185,-0.0290383056782092
"94","ZAF","CPF",0.00707827928217048,-0.0441934442364693,-0.0721964614889232,-0.00729547255567811,0.057122797481068,1.98922671831035,0.44717493431917,0.0219027392241491
"95","ZAF","ir",1.39194834426276,-0.0482310521413628,-0.0833672649117776,0.453652032606836,-1.0723353538957,-0.00331725780854322,0.0363930207008564,0
"96","ZAF","prod",-0.0445107359090621,-0.0256269508495511,1.16328693924574,0.0644646984491489,-0.32066127708758,0.214893318273352,0.0122872736373541,0.0186463421397201
"97","ZAF","XR2",0.037210018318706,-0.455969770613657,0.982646946788604,0.0637871409899284,0.560226677901189,-0.131868019410454,0.0156923623040294,0.0125676784659555

